Stream Reasoning on Expressive Logics

Data streams occur widely in various real world applications. The research on streaming data mainly focuses on the data management, query evaluation and optimization on these data, however the work on reasoning procedures for streaming knowledge bases on both the assertional and terminological levels is very limited. Typically reasoning services on large knowledge bases are very expensive, and need to be applied continuously when the data is received as a stream. Hence new techniques for optimizing this continuous process is needed for developing efficient reasoners on streaming data. In this paper, we survey the related research on reasoning on expressive logics that can be applied to this setting, and point to further research directions in this area.

==> highlights.txt <==

Highlights:

- We outline existing methodologies related to stream reasoning.
- We propose an incremental reasoning method on monadic second-order logics.
- We provide experimental results demonstrating the performance gain with the proposed method.


==> pifont.sty.txt <==
%%
%% This is file `pifont.sty',
%% generated with the docstrip utility.
%%
%% The original source files were:
%%
%% psfonts.dtx  (with options: `pifont')
%% 
%% IMPORTANT NOTICE:
%% 
%% For the copyright see the source file.
%% 
%% Any modified versions of this file must be renamed
%% with new filenames distinct from pifont.sty.
%% 
%% For distribution of the original source see the terms
%% for copying and modification in the file psfonts.dtx.
%% 
%% This generated file may be distributed as long as the
%% original source files, as listed above, are part of the
%% same distribution. (The sources need not necessarily be
%% in the same archive or directory.)
\ProvidesPackage{pifont}
[2002/09/08 PSNFSS-v9.0a
Pi font support (SPQR)
]
\newcommand{\Pifont}[1]{\fontfamily{#1}\fontencoding{U}%
\fontseries{m}\fontshape{n}\selectfont}
\newcommand{\Pisymbol}[2]{{\Pifont{#1}\char#2}}
\newcommand{\Pifill}[2]{\leaders\hbox{\makebox[0.2in]{%
       \Pisymbol{#1}{#2}}}\hfill\kern\z@}
\newcommand{\Piline}[2]{\par\noindent\hspace{0.5in}\Pifill{#1}{#2}%
       \hspace{0.5in}\kern\z@\par}
\newenvironment{Pilist}[2]%
{\begin{list}{\Pisymbol{#1}{#2}}{}}%
{\end{list}}%
\def\Pinumber#1#2{\protect\Pisymbol{#1}{\arabic{#2}}}
\newenvironment{Piautolist}[2]{%
\ifnum \@enumdepth >3 \@toodeep\else
      \advance\@enumdepth \@ne
      \edef\@enumctr{enum\romannumeral\the\@enumdepth}%
  \expandafter\def\csname p@enum\romannumeral\the\@enumdepth\endcsname{}%
  \expandafter\def\csname labelenum\romannumeral\the\@enumdepth\endcsname{%
     \csname theenum\romannumeral\the\@enumdepth\endcsname}%
  \expandafter\def\csname theenum\romannumeral\the\@enumdepth\endcsname{%
     \Pinumber{#1}{enum\romannumeral\the\@enumdepth}}%
  \list{\csname label\@enumctr\endcsname}{%
        \@nmbrlisttrue
        \def\@listctr{\@enumctr}%
        \setcounter{\@enumctr}{#2}%
        \addtocounter{\@enumctr}{-1}%
        \def\makelabel##1{\hss\llap{##1}}}
\fi
}{\endlist}
\newcommand{\ding}{\Pisymbol{pzd}}
\def\dingfill#1{\leaders\hbox{\makebox[0.2in]{\Pisymbol{pzd}{#1}}}\hfill}
\def\dingline#1{\Piline{pzd}{#1}}
\newenvironment{dinglist}[1]{\begin{Pilist}{pzd}{#1}}%
  {\end{Pilist}}
\newenvironment{dingautolist}[1]{\begin{Piautolist}{pzd}{#1}}%
  {\end{Piautolist}}
{\Pifont{pzd}}
{\Pifont{psy}}
\endinput
%%
%% End of file `pifont.sty'.


==> pxfonts/00bug_fix.txt <==
In pxbmi and pxbmi1, "5E and "5F were accidentally switched.
This error was corrected on January 14th, 2009.

Young Ryu


==> pxfonts/pxfonts/00bug_fix.txt <==
In pxbmi and pxbmi1, "5E and "5F were accidentally switched.
This error was corrected on January 14th, 2009.

Young Ryu


==> reviewers/rev_selected.txt <==
Emanuele Della Valle
Department of Electronics and Information of the Politecnico di Milano
e-mail: emanuele.dellavalle@polimi.it

Frank van Harmelen
Department of the VU University Amsterdam
Email: Frank.van.Harmelen@cs.vu.nl

selected editor: Peter Hoefner

==> txfonts/00bug_fix.txt <==
In txbmi and txbmi1, "5E and "5F were accidentally switched.
This error was corrected on January 14th, 2009.

Young Ryu

